Finite elements for Helmholtz equations with a nonlocal boundary condition

Numerical resolution of exterior Helmholtz problems requires some approach to domain truncation. As an alternative to approximate nonreflecting boundary conditions and invocation of the Dirichlet-to-Neumann map, we introduce a new, nonlocal boundary condition. This condition is exact and requires the evaluation of layer potentials involving the free space Green's function. However, it seems to work in general unstructured geometry, and Galerkin finite element discretization leads to convergence under the usual mesh constraints imposed by G{\aa}rding-type inequalities. The nonlocal boundary conditions are readily approximated by fast multipole methods, and the resulting linear system can be preconditioned by the purely local operator involving transmission boundary conditions.

==> 2d_data_accuracy_vs_dofs.csv <==
degree,h,kappa,ndofs,Outer Side Length,nonlocal lu Iteration Number,nonlocal lu Relative L2 Error,nonlocal lu Relative H1 Error
1,0.015625,0.1,61929,4.0,5,0.008661780780371227,0.00866192752459734
1,0.015625,1.0,61929,4.0,6,0.008436970136813592,0.008442409185552027
1,0.015625,10.0,61929,4.0,7,0.061028092473298386,0.06110878836904543
1,0.015625,5.0,61929,4.0,6,0.03238394406812894,0.03242714030473909
1,0.03125,0.1,15755,4.0,6,0.01718157434953968,0.0171821162538239
1,0.03125,1.0,15755,4.0,6,0.01678905617042739,0.016809874139443678
1,0.03125,10.0,15755,4.0,7,0.11304862748070359,0.11334084062927385
1,0.03125,5.0,15755,4.0,6,0.0637837030978115,0.0639465780925775
1,0.0625,0.1,4067,4.0,5,0.03367348003392096,0.03367576341274145
1,0.0625,1.0,4067,4.0,6,0.03303510132382082,0.03311733569155061
1,0.0625,10.0,4067,4.0,7,0.19199467906642953,0.19303302270938574
1,0.0625,5.0,4067,4.0,7,0.12213826256110226,0.12272301122922859
1,0.125,0.1,1095,4.0,6,0.0649946132536345,0.065005640519495
1,0.125,1.0,1095,4.0,7,0.06442866689764737,0.06475197008976112
1,0.125,10.0,1095,4.0,7,0.3091572626111575,0.3115839338165332
1,0.125,5.0,1095,4.0,7,0.22763952294030884,0.22957082964525516
1,0.25,0.1,299,4.0,6,0.11869346695107083,0.11873611458116018
1,0.25,1.0,299,4.0,7,0.12081313304015082,0.12202968005823997
1,0.25,10.0,299,4.0,7,0.6147406013557714,0.5655297836175261
1,0.25,5.0,299,4.0,7,0.4003594780986515,0.4047904681632453
1,0.5,0.1,90,4.0,6,0.20319372509311473,0.20339045380100207
1,0.5,1.0,90,4.0,6,0.2099876354443241,0.21531602435881478
1,0.5,10.0,90,4.0,7,1.0973859960140608,0.9648542386609449
1,0.5,5.0,90,4.0,6,0.7187429825201481,0.6700748965651961
2,0.015625,0.1,246289,4.0,5,1.813334989181769e-05,1.81365144053496e-05
2,0.015625,1.0,246289,4.0,5,4.137735937106704e-06,4.203634949311493e-06
2,0.015625,10.0,246289,4.0,6,0.0014429974299285306,0.0014432174596346857
2,0.015625,5.0,246289,4.0,5,0.00034647189398495014,0.0003465558699582713
2,0.03125,0.1,62306,4.0,5,7.168897704820147e-05,7.17081861002791e-05
2,0.03125,1.0,62306,4.0,5,1.571102627425062e-05,1.621006003282784e-05
2,0.03125,10.0,62306,4.0,6,0.005770976839720665,0.005771224631724273
2,0.03125,5.0,62306,4.0,6,0.001388256230045611,0.001388978397280376
2,0.0625,0.1,15911,4.0,5,0.00026537893635885155,0.00026552934453150605
2,0.0625,1.0,15911,4.0,5,5.1765611349795064e-05,5.65886617977134e-05
2,0.0625,10.0,15911,4.0,7,0.02256728053981502,0.02254810514817603
2,0.0625,5.0,15911,4.0,6,0.005474096833077097,0.005478809310021195
2,0.125,0.1,4201,4.0,6,0.0009763565484570095,0.0009777087437825062
2,0.125,1.0,4201,4.0,6,0.00016113897398377074,0.0002038787723154786
2,0.125,10.0,4201,4.0,7,0.08617443886291602,0.08571031461405772
2,0.125,5.0,4201,4.0,6,0.021706193035296476,0.02173847059241522
2,0.25,0.1,1106,4.0,6,0.0026977453049683163,0.002711737885687648
2,0.25,1.0,1106,4.0,6,0.0009152844751977018,0.0012330639603841114
2,0.25,10.0,1106,4.0,7,0.26873401151523246,0.2600043367007922
2,0.25,5.0,1106,4.0,7,0.08231287465519509,0.08216688535544854
2,0.5,0.1,315,4.0,6,0.0016824739001759772,0.0025212634400766675
2,0.5,1.0,315,4.0,6,0.010502988538248575,0.011778180068146456
2,0.5,10.0,315,4.0,7,1.1516748594098365,0.9753316778410843
2,0.5,5.0,315,4.0,7,0.2513799470631863,0.24864563139708148
3,0.015625,0.1,553080,4.0,4,5.1392365538233496e-08,5.145051590468594e-08
3,0.015625,1.0,553080,4.0,4,5.279975487836633e-08,5.3081103615227896e-08
3,0.015625,10.0,553080,4.0,5,2.1472456322413182e-05,2.1676280719719328e-05
3,0.015625,5.0,553080,4.0,4,2.575290118976369e-06,2.6011010360044773e-06
3,0.03125,0.1,139653,4.0,4,3.9854651058440887e-07,3.991372263274619e-07
3,0.03125,1.0,139653,4.0,4,4.137272087193569e-07,4.1643940981257444e-07
3,0.03125,10.0,139653,4.0,5,0.0001718322500515545,0.0001734895197228357
3,0.03125,5.0,139653,4.0,5,2.063453627719055e-05,2.0848869056893368e-05
3,0.0625,0.1,35532,4.0,4,2.772135536598391e-06,2.779565399345723e-06
3,0.0625,1.0,35532,4.0,4,3.0448634231849452e-06,3.0778276202589903e-06
3,0.0625,10.0,35532,4.0,6,0.0013467758660824422,0.0013604318699884977
3,0.0625,5.0,35532,4.0,5,0.0001627771932683917,0.0001645878568524301
3,0.125,0.1,9318,4.0,5,1.9324346278529397e-05,1.9417416383260323e-05
3,0.125,1.0,9318,4.0,5,2.2288222442920336e-05,2.2662496838156707e-05
3,0.125,10.0,9318,4.0,7,0.010754622734264458,0.010857660653436475
3,0.125,5.0,9318,4.0,6,0.0013163187200991733,0.0013326406443239487
3,0.25,0.1,2421,4.0,6,4.342165398104408e-05,5.1199494469804006e-05
3,0.25,1.0,2421,4.0,6,0.00011773075212595958,0.00013116261744044858
3,0.25,10.0,2421,4.0,7,0.07973442068544855,0.08031299112852162
3,0.25,5.0,2421,4.0,7,0.010284834664287609,0.010437464439399557
3,0.5,0.1,675,4.0,6,0.0005784399699095137,0.0006506111618519569
3,0.5,1.0,675,4.0,6,0.0008530740501494408,0.0010469901717328066
3,0.5,10.0,675,4.0,7,0.4721015276821733,0.4683776405513687
3,0.5,5.0,675,4.0,6,0.07287460816176015,0.0749868384926658
4,0.015625,0.1,982302,4.0,3,6.505093752857398e-11,6.652391621799658e-11
4,0.015625,1.0,982302,4.0,4,7.493613096523582e-11,7.978181212680385e-11
4,0.015625,10.0,982302,4.0,5,2.47024750539174e-07,2.499686931768704e-07
4,0.015625,5.0,982302,4.0,4,1.5354955629781936e-08,1.5537314352616712e-08
4,0.03125,0.1,247796,4.0,4,9.097164724773043e-10,9.44979952784076e-10
4,0.03125,1.0,247796,4.0,4,1.1203846495073367e-09,1.2235261913582976e-09
4,0.03125,10.0,247796,4.0,5,3.952288585470045e-06,4.000902127220245e-06
4,0.03125,5.0,247796,4.0,4,2.459160621432732e-07,2.48992062178618e-07
4,0.0625,0.1,62930,4.0,4,8.664912499610188e-09,9.892912661269501e-09
4,0.0625,1.0,62930,4.0,4,1.3977104258496941e-08,1.6731719688929298e-08
4,0.0625,10.0,62930,4.0,5,6.193173208422613e-05,6.27556128061791e-05
4,0.0625,5.0,62930,4.0,4,3.8782196193947255e-06,3.9310551774572435e-06
4,0.125,0.1,16446,4.0,4,7.150598622651607e-08,1.1458377776248395e-07
4,0.125,1.0,16446,4.0,4,1.8001972219574001e-07,2.497364090843813e-07
4,0.125,10.0,16446,4.0,6,0.001019115102931893,0.0010322735295626366
4,0.125,5.0,16446,4.0,5,6.404963877927666e-05,6.503569054504097e-05
4,0.25,0.1,4244,4.0,5,5.974114365586445e-06,6.462454784563222e-06
4,0.25,1.0,4244,4.0,5,3.00218121165049e-06,5.354219862986357e-06
4,0.25,10.0,4244,4.0,7,0.015344295540062891,0.015607795455509645
4,0.25,5.0,4244,4.0,6,0.0010137542135172468,0.0010346344040180228
4,0.5,0.1,1170,4.0,5,0.00011108467601625636,0.00011780239355235552
4,0.5,1.0,1170,4.0,6,5.614866830041539e-05,8.777459021787242e-05
4,0.5,10.0,1170,4.0,7,0.19488306739180122,0.20173347090345098
4,0.5,5.0,1170,4.0,6,0.015295475107414731,0.015973094851188276


==> 2d_data_degree1.csv <==
kappa,h,Outer Side Length,nonlocal lu Relative L2 Error,pml lu Relative H1 Error,nonlocal none Relative H1 Error,pml lu Iteration Number,transmission lu Relative L2 Error,nonlocal lu Iteration Number,nonlocal none Iteration Number,nonlocal none Relative L2 Error,transmission lu Relative H1 Error,pml lu Relative L2 Error,transmission lu Iteration Number,nonlocal lu Relative H1 Error
0.1,0.00390625,6.0,0.0021903449267257845,0.00241096467067474,nan,nan,0.7789756897838833,4,nan,nan,0.7532246038569089,0.002396677009164505,nan,0.0021903525928783788
0.1,0.0078125,6.0,0.004360763219251085,0.004639010298887493,nan,nan,0.7777818445151858,4,nan,nan,0.7520719025363516,0.0045526441156374985,nan,0.004360795108347973
0.1,0.015625,6.0,0.008664074552895154,0.009032335753638277,nan,nan,0.7754313973206519,5,nan,nan,0.7498037974197381,0.008914326206733708,nan,0.008664207348001288
0.1,0.03125,6.0,0.01719065841501727,0.018751595904366633,nan,nan,0.7708412820521366,5,nan,nan,0.7453798103461032,0.017135662545624243,nan,0.01719114193526962
0.1,0.0625,6.0,0.033709202680717344,0.033003369916620694,nan,nan,0.7622023972297635,5,nan,nan,0.7370744917851964,0.03127891581087897,nan,0.033711239969415566
0.1,0.125,6.0,0.06513172067644679,0.05615357034797248,0.06514166156046039,nan,0.746742556656988,5,675,0.06513172067628051,0.7222922524601075,0.048296000664997875,nan,0.06514166156061846
0.1,0.25,6.0,0.11950996039468098,0.0798160512049188,0.11954713391050156,nan,0.7232471938488484,5,293,0.11950996039466713,0.7001127216919142,0.06469951515047517,nan,0.11954713391051414
0.1,0.5,6.0,0.20581141856034885,0.3016457064483254,0.20598609733595438,nan,0.6951545468972299,6,88,0.20581141856035287,0.6745326556193577,0.30400328062037557,nan,0.20598609733595047
1.0,0.00390625,6.0,0.0021320817258175325,0.002177738662347419,nan,nan,0.06250699797461673,5,nan,nan,0.05346533926907574,0.002180820617764742,nan,0.0021322988525969873
1.0,0.0078125,6.0,0.004245921003071814,0.004281798320547509,nan,nan,0.06068308725968239,5,nan,nan,0.05253310613020758,0.004300342032833396,nan,0.004246826549830218
1.0,0.015625,6.0,0.008445046351448863,0.00851831873119939,nan,nan,0.057142616524643544,5,nan,nan,0.05090829744353835,0.00854038019597708,nan,0.008448715219000914
1.0,0.03125,6.0,0.016821041010225475,0.0171106383399612,nan,nan,0.05050670502141218,5,nan,nan,0.04870000107103695,0.017112223455973387,nan,0.016834704802503417
1.0,0.0625,6.0,0.03316096438642665,0.03343674622428486,nan,nan,0.04000888253007584,5,nan,nan,0.048703923236966803,0.0334002461606985,nan,0.0332145934009364
1.0,0.125,6.0,0.06489883520184253,0.06554174559505113,nan,nan,0.03805426554255075,6,nan,nan,0.06350213275876915,0.0652304779573278,nan,0.06511465727446464
1.0,0.25,6.0,0.122620761923983,0.12369063608741797,0.12337852217102321,nan,0.08340317507268279,6,283,0.12262076192392717,0.11314576025265301,0.12270980422280937,nan,0.12337852217106994
1.0,0.5,6.0,0.22076872619591456,0.21705546431697484,0.22286791053671012,nan,0.18238382182271362,6,89,0.2207687261959264,0.21089142126416435,0.21117200152604682,nan,0.2228679105367095
10.0,0.00390625,6.0,0.01631189576693136,0.01630770276997214,nan,nan,0.035959935848419534,6,nan,nan,0.036140859867558314,0.016301427276987884,nan,0.016318662489481387
10.0,0.0078125,6.0,0.03187596591765997,0.03186627937148176,nan,nan,0.045917450488215994,6,nan,nan,0.04608131681552834,0.031840766583532056,nan,0.031901981994409696
10.0,0.015625,6.0,0.061242574070977406,0.06121490513419489,nan,nan,0.07057001628879245,6,nan,nan,0.07074304465680901,0.06112780175491154,nan,0.06133336120942913
10.0,0.03125,6.0,0.1138368131055016,0.1137649616866684,nan,nan,0.12006765372246424,6,nan,nan,0.12041355172893492,0.1134622749462338,nan,0.11415397282813236
10.0,0.0625,6.0,0.19396758456186675,0.19449114362686928,nan,nan,0.1990022540372916,6,nan,nan,0.20002037079145013,0.19346453777733075,nan,0.19506732670528049
10.0,0.125,6.0,0.3055781644632059,0.3145655953045782,nan,nan,0.30910305506368124,6,nan,nan,0.31200766792284246,0.3121733640514782,nan,0.30893991524591863
10.0,0.25,6.0,0.6502531076426269,0.5606829048616899,nan,nan,0.6470439023567572,6,nan,nan,0.5946834453616806,0.6053895696754726,nan,0.5972619871089669
10.0,0.5,6.0,1.7101029762617337,1.4840249932054408,nan,nan,1.7030792882993082,7,nan,nan,1.9531154204340273,1.3998800375288103,nan,1.962629614506169
5.0,0.00390625,6.0,0.008271249209161545,0.008271671603832216,nan,nan,0.030717999575562944,5,nan,nan,0.030447049207394914,0.008268404726040903,nan,0.008274763415870435
5.0,0.0078125,6.0,0.016382381674814546,0.016405399547732197,nan,nan,0.03492569630312507,5,nan,nan,0.03446906613650349,0.01639190990772897,nan,0.01639582288535618
5.0,0.015625,6.0,0.03231697007071809,0.03238131477870422,nan,nan,0.04631410023769115,6,nan,nan,0.04566178280520926,0.03233285247944608,nan,0.03236716656231702
5.0,0.03125,6.0,0.06352781890357526,0.06382461962826452,nan,nan,0.07370402828894566,6,nan,nan,0.0730057642993616,0.06363460186610416,nan,0.06371731128172235
5.0,0.0625,6.0,0.121107740986084,0.12220849328875939,nan,nan,0.12885130216148988,6,nan,nan,0.12854075024496603,0.12154489262627631,nan,0.12178457953171658
5.0,0.125,6.0,0.22405009327692912,0.22747770374980747,nan,nan,0.2304406099302287,6,nan,nan,0.23160523226565072,0.22529581622725722,nan,0.22624622157313182
5.0,0.25,6.0,0.3883130041191816,0.3955477239842658,nan,nan,0.3937557898574788,6,nan,nan,0.39751605237842513,0.39023829843946717,nan,0.39309510342126686
5.0,0.5,6.0,0.7264749896475409,0.6140444648970901,nan,nan,0.7335692759796003,6,nan,nan,0.6792437839273779,0.6472264280667078,nan,0.6736244787798796


==> 2d_data_degree2.csv <==
h,kappa,Outer Side Length,nonlocal lu Relative L2 Error,transmission lu Iteration Number,pml lu Relative L2 Error,transmission lu Relative H1 Error,nonlocal lu Iteration Number,nonlocal lu Relative H1 Error,transmission lu Relative L2 Error,pml lu Relative H1 Error,pml lu Iteration Number
0.0078125,0.1,6.0,4.644640333475463e-06,nan,0.00020459399923933522,0.7543911688962576,4,4.645063288120658e-06,0.7801834235904049,0.00034067530444422474,nan
0.0078125,1.0,6.0,1.082438800641285e-06,nan,2.4141136423712447e-05,0.05447488794426937,4,1.0907991567729103e-06,0.06436973463350207,3.902382201668706e-05,nan
0.0078125,10.0,6.0,0.0003629388904341334,nan,0.0003638154106676886,0.03109809194549914,5,0.0003630097005687697,0.030881990127505855,0.00036389047228237707,nan
0.0078125,5.0,6.0,8.712915635699866e-05,nan,8.851072495095478e-05,0.028211017377754714,4,8.714875910692173e-05,0.028239805279666443,8.87165920778991e-05,nan
0.015625,0.1,6.0,1.8135396163549565e-05,nan,0.0009655034064243734,0.7543837926017783,4,1.8138424056766862e-05,0.780175788703863,0.0010538106882392365,nan
0.015625,1.0,6.0,4.136070405903677e-06,nan,6.606740013963836e-05,0.05447294783314113,4,4.199415325198919e-06,0.06436752315000287,7.718822155728414e-05,nan
0.015625,10.0,6.0,0.0014430456934292153,nan,0.001441687162628008,0.031015075218979973,5,0.001443162542408263,0.0307716960701098,0.0014417407013324827,nan
0.015625,5.0,6.0,0.0003464729131381678,nan,0.0003492243453658401,0.028192212337415975,5,0.0003465311892122755,0.028253034301358334,0.00034953617076072957,nan
0.03125,0.1,6.0,7.170494260259039e-05,nan,0.001621616041860513,0.7543545039299419,4,7.172308343381748e-05,0.7801454732691498,0.001935774853805329,nan
0.03125,1.0,6.0,1.5698305244369353e-05,nan,0.00016371672296741014,0.054465666490025696,4,1.617567797758644e-05,0.06435924759070047,0.00018219612331734278,nan
0.03125,10.0,6.0,0.0057717697245916,nan,0.005771043112026823,0.03106866696358881,6,0.005771062067028263,0.030717888786576244,0.005770697149667614,nan
0.03125,5.0,6.0,0.0013882835630742993,nan,0.0013937603174182548,0.02812639710713547,5,0.0013887812673329745,0.02831737185755058,0.0013945065680220855,nan
0.0625,0.1,6.0,0.0002655061712369404,nan,0.002730464046259667,0.7542484090249508,4,0.00026564806488660634,0.7800356575088486,0.003497184845756412,nan
0.0625,1.0,6.0,5.168077978349098e-05,nan,0.0002006110279086017,0.05444455733138424,5,5.629246617518054e-05,0.06433954566683162,0.0002634893828029119,nan
0.0625,10.0,6.0,0.022579352574064678,nan,0.022584114822713115,0.036537868614604285,6,0.022550812802517185,0.035891038371481825,0.02255563832641031,nan
0.0625,5.0,6.0,0.005474551456331477,nan,0.005476373728693907,0.028287230532250456,6,0.0054771128261125014,0.028988707501132846,0.005480018536133389,nan
0.125,0.1,6.0,0.000977314768439011,nan,0.004680709154680659,0.7538587130252383,5,0.0009786010459498762,0.7796322800613118,0.007039748366459573,nan
0.125,1.0,6.0,0.0001607579925801015,nan,0.00042204315912458415,0.05439465059397602,5,0.00020127138503654962,0.06430827966525617,0.0005518556088476694,nan
0.125,10.0,6.0,0.08628568900508449,nan,0.08635235128847184,0.08814665454166887,6,0.08573514898998662,0.08787640105111089,0.08579734190723554,nan
0.125,5.0,6.0,0.021717740333239713,nan,0.021697550331685987,0.03376259042119606,6,0.021729248442667257,0.036053597098284484,0.021709856430072887,nan
0.25,0.1,6.0,0.0027835825790063712,nan,0.021881086568682706,0.7528632602739795,5,0.002796221085612568,0.7786017731083166,0.02317641369701412,nan
0.25,1.0,6.0,0.0008582564118523887,nan,0.0006365536735757711,0.05473119002578035,6,0.0011590892988146337,0.06498418769003442,0.0013712257385789506,nan
0.25,10.0,6.0,0.2700363138478715,nan,0.2720145612697419,0.25874935696397083,7,0.26042398365674535,0.2676169877183936,0.2620405152627626,nan
0.25,5.0,6.0,0.08222879612746288,nan,0.08199402295717609,0.08406512767895588,6,0.08182491327529427,0.08827975771355381,0.08161067429684599,nan
0.5,0.1,6.0,0.002076421000009518,nan,0.022377261535378216,0.7531554407454533,5,0.002730222111863613,0.7789045417647902,0.02636000307463566,nan
0.5,1.0,6.0,0.010292734320206994,nan,0.008398354238324813,0.060006766180954935,6,0.011442976346487008,0.07324342636230223,0.010575369024433939,nan
0.5,10.0,6.0,1.2069788358888665,nan,1.0779200116635375,1.066994628722217,8,1.0590701194243697,1.2131124676749176,0.9283893802588028,nan
0.5,5.0,6.0,0.25249140017741434,nan,0.22739579209790875,0.24039092923723457,6,0.24355206247367625,0.25312057593569665,0.2195713941758053,nan


==> 2d_data_degree3.csv <==
h,kappa,Outer Side Length,nonlocal lu Relative L2 Error,transmission lu Iteration Number,pml lu Relative L2 Error,transmission lu Relative H1 Error,nonlocal lu Iteration Number,nonlocal lu Relative H1 Error,transmission lu Relative L2 Error,pml lu Relative H1 Error,pml lu Iteration Number
0.015625,0.1,6.0,5.139913411618398e-08,nan,0.0005412117719710243,0.7543936800463275,3,5.1456805240926627e-08,0.7801860227597955,0.0006637605983470769,nan
0.015625,1.0,6.0,5.2798241837712774e-08,nan,6.416535985167188e-05,0.05447554654891529,3,5.3079370326775385e-08,0.06437050559583261,8.169440402617639e-05,nan
0.015625,10.0,6.0,2.147272591152331e-05,nan,4.30916913488236e-05,0.031132150264516854,5,2.1676318712133555e-05,0.030925331597060773,4.3822634436368555e-05,nan
0.015625,5.0,6.0,2.5753027740206395e-06,nan,4.020655004424022e-05,0.02821943162996221,4,2.601085381142602e-06,0.028237359787005957,4.302727875969002e-05,nan
0.03125,0.1,6.0,3.986166876147448e-07,nan,0.0011945084569267635,0.7543934929924752,4,3.9920211735222555e-07,0.7801858291313283,0.0014057696934370392,nan
0.03125,1.0,6.0,4.137013395515257e-07,nan,0.00010267438538076215,0.05447531553879265,4,4.164108014442766e-07,0.06437020465452545,0.00014641313859431733,nan
0.03125,10.0,6.0,0.00017183609125511273,nan,0.00018400088825512782,0.031122320647275385,5,0.00017348981565268372,0.03091551742023943,0.00018665309732659237,nan
0.03125,5.0,6.0,2.0634731939882577e-05,nan,7.880356536719898e-05,0.02821751703076318,4,2.0848640609844466e-05,0.028234277819892753,8.359379068209443e-05,nan
0.0625,0.1,6.0,2.7732279553864874e-06,nan,0.002240484051177916,0.7543922133806366,4,2.7805730406759087e-06,0.780184504420546,0.0026063955187390652,nan
0.0625,1.0,6.0,3.044494348070096e-06,nan,0.00021496295528852094,0.05447362365916214,4,3.0773751078674985e-06,0.06436805616604752,0.00029013961102237383,nan
0.0625,10.0,6.0,0.0013468206743802726,nan,0.0013445680171379907,0.0310586845770058,6,0.0013604029227255697,0.030848937893271856,0.0013580764234371067,nan
0.0625,5.0,6.0,0.0001627807321113585,nan,0.00019994394436069916,0.02820276293857167,5,0.00016458310244407343,0.02821106278774606,0.00020589215612923205,nan
0.125,0.1,6.0,1.9339926166181297e-05,nan,0.0034952138029046556,0.7543832821623884,4,1.9431707808124558e-05,0.780175256891012,0.004196329843716604,nan
0.125,1.0,6.0,2.2283459093233952e-05,nan,0.0005048201588414888,0.054461292151166935,5,2.2655572016582568e-05,0.06435285637985236,0.0005776281558448491,nan
0.125,10.0,6.0,0.01075412116380863,nan,0.010757367162548466,0.03207266075314894,6,0.010855461660979808,0.03175232985993026,0.010860201081873092,nan
0.125,5.0,6.0,0.0013163853007846058,nan,0.0013365467111171971,0.028072487693200806,5,0.0013325601858076145,0.028027516798680954,0.0013545232073071312,nan
0.25,0.1,6.0,5.4338931474203116e-05,nan,0.006797077364980049,0.7543644148785267,5,5.995294604280782e-05,0.7801556809190793,0.00924031925183103,nan
0.25,1.0,6.0,0.0001219972813310697,nan,0.0009964827812000744,0.054403837247724,5,0.00013353639726205207,0.0643002660539008,0.0011378532748795287,nan
0.25,10.0,6.0,0.07847560406829843,nan,0.07855943946249958,0.08140607224795152,6,0.07899835980229292,0.08030894397885543,0.07911394027151662,nan
0.25,5.0,6.0,0.010183461022706869,nan,0.010233424564805953,0.02863042349265419,6,0.010322424239010908,0.028339088830361233,0.01038451442271662,nan
0.5,0.1,6.0,0.0005508786386316409,nan,0.021675904930416507,0.7546848962658866,5,0.0006257082270353883,0.7804866670935069,0.022885281256771108,nan
0.5,1.0,6.0,0.0008647650656170193,nan,0.0021058948173141917,0.05426681775824773,5,0.0010571370179579885,0.06440623564402363,0.002396928513976583,nan
0.5,10.0,6.0,0.46939274190997193,nan,0.4527401731754994,0.45774796981579524,7,0.4593033110536697,0.4667424086799503,0.4445312312291187,nan
0.5,5.0,6.0,0.07174522041091971,nan,0.07000663816036796,0.07757218587329782,6,0.07350574874366433,0.07623138910507976,0.07169487039359809,nan


==> 2d_data_degree4.csv <==
h,kappa,Outer Side Length,nonlocal lu Relative L2 Error,transmission lu Iteration Number,pml lu Relative L2 Error,transmission lu Relative H1 Error,nonlocal lu Iteration Number,nonlocal lu Relative H1 Error,transmission lu Relative L2 Error,pml lu Relative H1 Error,pml lu Iteration Number
0.0078125,0.1,6.0,5.2913078605454476e-11,nan,0.00016027839161416303,0.7543937073331293,3,5.1230214846302794e-11,0.7801860510052724,0.00023850244884998084,nan
0.015625,0.1,6.0,6.031185821759656e-11,nan,0.00042191822696968406,0.754393707643974,3,6.21291720399583e-11,0.7801860513274279,0.0005038405198247801,nan
0.015625,1.0,6.0,7.608601773402481e-11,nan,3.986852701290976e-05,0.054475580321116004,3,8.069791532486864e-11,0.06437054989941503,4.544935491111925e-05,nan
0.015625,10.0,6.0,2.470248599006185e-07,nan,7.347723983350138e-06,0.031133693179940632,5,2.4996675893375827e-07,0.030926839726537012,7.771298416635753e-06,nan
0.015625,5.0,6.0,1.535491725305601e-08,nan,1.732246129874348e-05,0.028219689040254348,4,1.553708962209968e-08,0.028237790425485392,1.8067634870056288e-05,nan
0.03125,0.1,6.0,9.103326494152368e-10,nan,0.0007492408464957711,0.7543937071907292,3,9.455153935627562e-10,0.780186050870615,0.0009969955126112372,nan
0.03125,1.0,6.0,1.1204339200874e-09,nan,6.186099383398702e-05,0.05447557988624082,3,1.2235608081177538e-09,0.06437054901762186,8.193945148317347e-05,nan
0.03125,10.0,6.0,3.952299121383616e-06,nan,2.9663064483930413e-05,0.03113411292053614,5,4.000849933622085e-06,0.030927353046351844,3.021784150427494e-05,nan
0.03125,5.0,6.0,2.459159337638211e-07,nan,2.7166040334652563e-05,0.0282197161254233,4,2.489876107857583e-07,0.028237793224773548,2.94689718192378e-05,nan
0.0625,0.1,6.0,8.670916178438742e-09,nan,0.0013255078845118397,0.7543937018579069,3,9.897721574718534e-09,0.7801860455492795,0.0017797527369848316,nan
0.0625,1.0,6.0,1.3977102318376522e-08,nan,0.0001089701769415375,0.05447557515580314,3,1.6731370609393954e-08,0.06437053859529293,0.0001566907966441495,nan
0.0625,10.0,6.0,6.193221446962822e-05,nan,6.744236680340355e-05,0.031140210795754058,5,6.275343056560043e-05,0.030934928236598245,6.90411191849861e-05,nan
0.0625,5.0,6.0,3.8782206772066954e-06,nan,2.656356373714868e-05,0.028220113159067348,4,3.93087237386472e-06,0.028237796340620586,3.352409464375347e-05,nan
0.125,0.1,6.0,7.165844531915684e-08,nan,0.00237366250625998,0.7543936503310259,4,1.1466628015323601e-07,0.780185995262061,0.0034061629467819327,nan
0.125,1.0,6.0,1.8004091753181e-07,nan,0.0002275393492160406,0.05447552193868675,4,2.49720143491337e-07,0.064370410730493,0.00032954869303957596,nan
0.125,10.0,6.0,0.0010191421172008224,nan,0.00102007200054019,0.031249754508637862,6,0.0010322200018522561,0.031064246243842273,0.0010338051883801056,nan
0.125,5.0,6.0,6.40499198655827e-05,nan,8.285867232747818e-05,0.028229265209685918,5,6.502980880713457e-05,0.028240262833898792,9.870590008668198e-05,nan
0.25,0.1,6.0,5.013109491136159e-06,nan,0.00729675972693753,0.7543961243939709,4,5.49888767501934e-06,0.7801886007584872,0.008128949355256168,nan
0.25,1.0,6.0,2.4960331543765334e-06,nan,0.0007003112089785274,0.054476912209894104,4,4.8090145312752505e-06,0.06437212671037569,0.0007811220428394686,nan
0.25,10.0,6.0,0.01492932638182494,nan,0.014985838073114544,0.03526029013810285,6,0.015188770951731986,0.03518932221283239,0.015243961749000326,nan
0.25,5.0,6.0,0.0009946834449421468,nan,0.0010533795949614676,0.02837948923131201,5,0.0010133022505949797,0.02827703360759182,0.0010784628500243336,nan
0.5,0.1,6.0,0.00011233876549799406,nan,0.012784113114194516,0.754449443109644,5,0.00011850569312073579,0.7802445033196833,0.01433571055451733,nan
0.5,1.0,6.0,5.468918947383531e-05,nan,0.002340866978194786,0.05450539561682574,5,8.445232168340616e-05,0.06440977331471887,0.0024974178463637382,nan
0.5,10.0,6.0,0.18998971033071196,nan,0.18749186463220174,0.195947301736486,7,0.19582219951974497,0.19023150856742596,0.19347530288733675,nan
0.5,5.0,6.0,0.014700092212744091,nan,0.01482042492208123,0.032395149494279074,6,0.015307170387378402,0.03065389876987682,0.015411351592070854,nan


==> 2d_data_varying_domain.csv <==
kappa,h,Outer Side Length,nonlocal lu Iteration Number,nonlocal lu Relative L2 Error,nonlocal lu Relative H1 Error
0.1,0.015625,2.25,11,0.008665747964593733,0.008666151399693194
0.1,0.015625,2.5,8,0.008687397450278146,0.00868727993111066
0.1,0.015625,3.0,7,0.008664877677881105,0.00866509147766493
0.1,0.015625,4.0,5,0.008661780780371227,0.00866192752459734
0.1,0.015625,5.0,5,0.008725411848814963,0.008725496705003836
0.1,0.015625,6.0,5,0.00873758407563189,0.008737642216514263
0.1,0.03125,2.25,11,0.01728966560664632,0.017287087198183212
0.1,0.03125,2.5,9,0.017067228520267007,0.017067237508436847
0.1,0.03125,3.0,7,0.017114974810056412,0.017115841830606545
0.1,0.03125,4.0,6,0.01718157434953968,0.0171821162538239
0.1,0.03125,5.0,5,0.01717447007204315,0.017174824395318058
0.1,0.03125,6.0,5,0.017224242693259336,0.017224478990011727
0.1,0.0625,2.25,11,0.0334394016630523,0.033443719255845404
0.1,0.0625,2.5,9,0.03384861862147149,0.033850972647653424
0.1,0.0625,3.0,8,0.033653108964411,0.03365626054232022
0.1,0.0625,4.0,5,0.03367348003392096,0.03367576341274145
0.1,0.0625,5.0,5,0.03395190484274264,0.0339532987845575
0.1,0.0625,6.0,5,0.033815880906494136,0.033816900430579167
0.1,0.125,2.25,11,0.062672875907165,0.06267930982230918
0.1,0.125,2.5,9,0.06374926678703331,0.06377624894676188
0.1,0.125,3.0,8,0.06558828544902437,0.06560602207750171
0.1,0.125,4.0,6,0.0649946132536345,0.065005640519495
0.1,0.125,5.0,5,0.06444685337785133,0.0644537731232645
0.1,0.125,6.0,5,0.0645190481416682,0.06452450093020047
0.1,0.25,2.25,9,0.11152704115969336,0.11154331091013765
0.1,0.25,2.5,6,0.10972293253876611,0.10981333926705134
0.1,0.25,3.0,7,0.11711577665708385,0.11720702130453428
0.1,0.25,4.0,6,0.11869346695107083,0.11873611458116018
0.1,0.25,5.0,6,0.11505678124823103,0.11507520585204598
0.1,0.25,6.0,5,0.11649309455072225,0.11650924909160901
0.1,0.5,2.25,4,0.13381994990815982,0.1338214942517724
0.1,0.5,2.5,6,0.15060339325874458,0.15026872563226473
0.1,0.5,3.0,8,0.1720637633285266,0.17185384154491262
0.1,0.5,4.0,6,0.20319372509311473,0.20339045380100207
0.1,0.5,5.0,6,0.21424681066488627,0.21450426372375397
0.1,0.5,6.0,6,0.2113451282054126,0.21147974346788517
1.0,0.015625,2.25,10,0.008451948356498233,0.00845812297977431
1.0,0.015625,2.5,9,0.008476398045620458,0.00847841644248373
1.0,0.015625,3.0,7,0.00844536880941757,0.008450514656588448
1.0,0.015625,4.0,6,0.008436970136813592,0.008442409185552027
1.0,0.015625,5.0,5,0.008513620504504162,0.008518069783705716
1.0,0.015625,6.0,5,0.008528664224448741,0.00853221585525045
1.0,0.03125,2.25,11,0.016959423431386473,0.01695015217105416
1.0,0.03125,2.5,9,0.016679882455990554,0.01669088441678578
1.0,0.03125,3.0,7,0.0167166369414658,0.016737282530076582
1.0,0.03125,4.0,6,0.01678905617042739,0.016809874139443678
1.0,0.03125,5.0,6,0.016797114366837337,0.016814807862840248
1.0,0.03125,6.0,5,0.01684328696210062,0.016857464140643666
1.0,0.0625,2.25,11,0.03288647913184688,0.03295964975711684
1.0,0.0625,2.5,9,0.03336418997581952,0.033419583466350024
1.0,0.0625,3.0,8,0.03304639923149548,0.03312259966756439
1.0,0.0625,4.0,6,0.03303510132382082,0.03311733569155061
1.0,0.0625,5.0,6,0.03336813194826486,0.033436698054872004
1.0,0.0625,6.0,5,0.03322497441577946,0.033281105526858944
1.0,0.125,2.25,11,0.06221954647657829,0.06238824708109171
1.0,0.125,2.5,9,0.06332763652098387,0.06368821391592594
1.0,0.125,3.0,8,0.06547592524005036,0.06579004505321953
1.0,0.125,4.0,7,0.06442866689764737,0.06475197008976112
1.0,0.125,5.0,6,0.06383985299677206,0.06411521011392754
1.0,0.125,6.0,6,0.06405829621237683,0.06427801706753557
1.0,0.25,2.25,9,0.10810789368299094,0.10980889580376868
1.0,0.25,2.5,6,0.10958684681735589,0.11078775833537054
1.0,0.25,3.0,7,0.11782148145797,0.11908253399601522
1.0,0.25,4.0,7,0.12081313304015082,0.12202968005823997
1.0,0.25,5.0,6,0.11703981333729535,0.11796225360931228
1.0,0.25,6.0,6,0.11845486106301267,0.11923725198749938
1.0,0.5,2.25,4,0.1333340680864811,0.1352537154321857
1.0,0.5,2.5,6,0.14862663328585224,0.1490291529964731
1.0,0.5,3.0,8,0.17091997869480205,0.17132487657152567
1.0,0.5,4.0,6,0.2099876354443241,0.21531602435881478
1.0,0.5,5.0,6,0.22141868036681991,0.225760901848695
1.0,0.5,6.0,6,0.218094778259333,0.22117174708205306
10.0,0.015625,2.25,10,0.06532284317866992,0.06548704404936632
10.0,0.015625,2.5,9,0.06466463938109553,0.06475912645952896
10.0,0.015625,3.0,7,0.06339238374783426,0.06348474166149008
10.0,0.015625,4.0,7,0.061028092473298386,0.06110878836904543
10.0,0.015625,5.0,6,0.059957552898993,0.06004089218652728
10.0,0.015625,6.0,6,0.05818177902821815,0.05826835825436797
10.0,0.03125,2.25,10,0.12859409525968166,0.1292327526080268
10.0,0.03125,2.5,9,0.12411173175686491,0.12441024939385478
10.0,0.03125,3.0,7,0.12110794819573457,0.1214100264223482
10.0,0.03125,4.0,7,0.11304862748070359,0.11334084062927385
10.0,0.03125,5.0,6,0.10589978377791028,0.10623343649224004
10.0,0.03125,6.0,6,0.0990817863068966,0.09943668991836613
10.0,0.0625,2.25,11,0.2457616239498353,0.2476594233162315
10.0,0.0625,2.5,9,0.2407942566620074,0.241394340888863
10.0,0.0625,3.0,8,0.22336238642419218,0.22425279483936453
10.0,0.0625,4.0,7,0.19199467906642953,0.19303302270938574
10.0,0.0625,5.0,7,0.17120652211440046,0.17254848519956245
10.0,0.0625,6.0,6,0.1514808843195551,0.153029802030951
10.0,0.125,2.25,10,0.443938789236625,0.4469503346634535
10.0,0.125,2.5,9,0.43058612506899446,0.4290956362352798
10.0,0.125,3.0,7,0.4047344482156302,0.4054554265536197
10.0,0.125,4.0,7,0.3091572626111575,0.3115839338165332
10.0,0.125,5.0,7,0.2786424473486478,0.28128911925605204
10.0,0.125,6.0,6,0.3179079760000605,0.3172785245151925
10.0,0.25,2.25,8,0.7096117176570578,0.6727568317959662
10.0,0.25,2.5,7,0.712705389801351,0.6667556893624019
10.0,0.25,3.0,7,0.6434041859932611,0.6105699357241066
10.0,0.25,4.0,7,0.6147406013557714,0.5655297836175261
10.0,0.25,5.0,6,0.7158065794838431,0.6529399020369823
10.0,0.25,6.0,6,0.9210277090955152,0.844198778616597
10.0,0.5,2.25,4,0.9626044620376855,0.908886142564725
10.0,0.5,2.5,6,1.0427376671420199,0.9005261162423382
10.0,0.5,3.0,8,1.2813178011701392,1.1010095729738294
10.0,0.5,4.0,7,1.0973859960140608,0.9648542386609449
10.0,0.5,5.0,6,1.2881673410725594,1.3217254559172815
10.0,0.5,6.0,7,1.4180271828027655,1.6086442629512168
5.0,0.015625,2.25,10,0.03304811861985451,0.0331105626626819
5.0,0.015625,2.5,9,0.03295864458787844,0.03304027761987164
5.0,0.015625,3.0,7,0.03268259639885295,0.03272398735244279
5.0,0.015625,4.0,6,0.03238394406812894,0.03242714030473909
5.0,0.015625,5.0,6,0.03253589090709095,0.032580953847526066
5.0,0.015625,6.0,6,0.032330999048986245,0.03237355524381436
5.0,0.03125,2.25,10,0.0659106624112737,0.06630842498389584
5.0,0.03125,2.5,9,0.06449322543030363,0.06478475015338868
5.0,0.03125,3.0,8,0.06438057287757103,0.064520770164645
5.0,0.03125,4.0,6,0.0637837030978115,0.0639465780925775
5.0,0.03125,5.0,6,0.06267076490800963,0.06284801268214522
5.0,0.03125,6.0,6,0.06168476861962741,0.06185054757386257
5.0,0.0625,2.25,10,0.12931467355096024,0.13014788614149136
5.0,0.0625,2.5,9,0.13023688707905653,0.13117642262104964
5.0,0.0625,3.0,8,0.12599335887061866,0.12647465670077412
5.0,0.0625,4.0,7,0.12213826256110226,0.12272301122922859
5.0,0.0625,5.0,6,0.11899564756958503,0.11962614912778456
5.0,0.0625,6.0,6,0.11404309099612835,0.11467133244070986
5.0,0.125,2.25,11,0.2393252772398269,0.2428967601781053
5.0,0.125,2.5,9,0.24849580016392883,0.2508371816422862
5.0,0.125,3.0,8,0.2488233614040015,0.2501629810737665
5.0,0.125,4.0,7,0.22763952294030884,0.22957082964525516
5.0,0.125,5.0,6,0.20688258607186757,0.20920240691221817
5.0,0.125,6.0,6,0.19355359178951242,0.19600286662732463
5.0,0.25,2.25,9,0.3898144052922484,0.3907100473795655
5.0,0.25,2.5,7,0.41092198428371063,0.41465995669446254
5.0,0.25,3.0,7,0.42964328263004703,0.43050661326229195
5.0,0.25,4.0,7,0.4003594780986515,0.4047904681632453
5.0,0.25,5.0,6,0.33074600011926975,0.3373392568041284
5.0,0.25,6.0,6,0.29946229933196716,0.30739475872920097
5.0,0.5,2.25,4,0.5362722031355028,0.5264166039717375
5.0,0.5,2.5,6,0.5190050484566098,0.5281178745345159
5.0,0.5,3.0,7,0.5668773731427799,0.5583439672078088
5.0,0.5,4.0,6,0.7187429825201481,0.6700748965651961
5.0,0.5,5.0,6,0.5279977093291314,0.5183395804602166
5.0,0.5,6.0,6,0.5204089789630045,0.4985207181169369


==> 3d_data_degree1.csv <==
h,kappa,pml lu L2 Error,nonlocal lu L2 Error,transmission lu L2 Error
0.0625,0.1,nan,0.000152891,0.359888688
0.0625,1,0.00214973,0.000258346,0.038082642
0.0625,5,0.006646738,0.00677917,0.01213996
0.0625,10,0.048309005,0.048174951,0.04857201
0.125,0.1,0.562661893,0.002036803,0.358506729
0.125,1,0.007249708,0.002045307,0.036592925
0.125,5,0.034282927,0.034941415,0.035590626
0.125,10,0.206804715,0.208857148,0.208504784
0.25,0.1,0.32943368,0.008263759,0.354306114
0.25,1,0.022052672,0.00828942,0.031746189
0.25,5,0.108113697,0.107187934,0.107074213
0.25,10,0.340611115,0.349925145,0.349261409
0.5,0.1,0.313823646,0.032614405,0.340160638
0.5,1,0.047406649,0.029986502,0.024825871
0.5,5,0.229098556,0.228416713,0.228931613
0.5,10,0.317538139,0.328998863,0.328784937


==> pyamg_2d_data.csv <==
h,pyamgmaxiter,kappa,transmission pyamg L2 Error,nonlocal pyamg Iteration Number,transmission pyamg Iteration Number,transmission lu H1 Error,transmission lu Iteration Number,transmission lu L2 Error,transmission pyamg H1 Error,nonlocal lu L2 Error,nonlocal pyamg H1 Error,pml lu H1 Error,nonlocal lu Iteration Number,pml lu Iteration Number,nonlocal lu H1 Error,nonlocal pyamg L2 Error,pml lu L2 Error
0.0078125,nan,0.1,nan,nan,nan,1.0893420944801306,1,1.0892887564976412,nan,nan,nan,0.0006014799787733274,nan,nan,nan,nan,0.0001131961881619818
0.0078125,nan,1.0,nan,nan,nan,0.04396229386275307,1,0.0352348159837568,nan,nan,nan,0.00021297323916448057,nan,nan,nan,nan,6.541656750083351e-06
0.0078125,nan,10.0,nan,nan,nan,0.0553834444219463,1,0.005432862710104696,nan,nan,nan,0.006677526661023368,nan,nan,nan,nan,0.00024663708893242047
0.0078125,nan,5.0,nan,nan,nan,0.03606173068219035,1,0.007033355083299108,nan,nan,nan,0.0021502760275794825,nan,nan,nan,nan,4.164193725261422e-05
0.0078125,1,0.1,1.0892887252072623,6,5,nan,nan,nan,1.0893420632047917,nan,8.156152331180151e-05,nan,nan,nan,nan,1.3559941251576184e-05,nan
0.0078125,1,1.0,0.03523479273592807,8,7,nan,nan,nan,0.04396226911762169,nan,0.0002121698977260283,nan,nan,nan,nan,4.444027823021932e-06,nan
0.0078125,1,10.0,0.17626789168197013,75,50,nan,nan,nan,1.7737347568934179,nan,0.7209583194398881,nan,nan,nan,nan,0.07358218331452047,nan
0.0078125,1,5.0,0.24915052766444695,75,50,nan,nan,nan,1.2757585141322365,nan,0.0021510975709669623,nan,nan,nan,nan,4.3796158534621065e-05,nan
0.0078125,2,0.1,1.0892887564854148,nan,4,nan,nan,nan,1.089342094468053,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,2,1.0,0.035234816211462516,nan,5,nan,nan,nan,0.04396229403415102,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,2,10.0,0.17626789168197013,nan,50,nan,nan,nan,1.7737347568934179,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,2,5.0,0.24915052766444695,nan,50,nan,nan,nan,1.2757585141322365,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,3,0.1,1.0892887565569447,nan,3,nan,nan,nan,1.0893420945392591,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,3,1.0,0.03523481635527492,nan,4,nan,nan,nan,0.0439622942360084,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,3,10.0,0.17626789168197013,nan,50,nan,nan,nan,1.7737347568934179,nan,nan,nan,nan,nan,nan,nan,nan
0.0078125,3,5.0,0.24915052766444695,nan,50,nan,nan,nan,1.2757585141322365,nan,nan,nan,nan,nan,nan,nan,nan
0.015625,nan,0.1,nan,nan,nan,1.08932224261127,1,1.0892688756261344,nan,5.4125514662652476e-05,nan,0.0013816559837218699,2,nan,0.00017055300753090558,nan,0.00041966377840991885
0.015625,nan,1.0,nan,nan,nan,0.04395106408069136,1,0.035222795815578585,nan,1.7735461244227117e-05,nan,0.0004299586067533035,3,nan,0.00042725282808459366,nan,1.8424255866697535e-05
0.015625,nan,10.0,nan,nan,nan,0.05638515217938866,1,0.005434074203756523,nan,0.0009658154457489104,nan,0.015618956137301862,4,nan,0.015513888783659871,nan,0.0009811549912202685
0.015625,nan,5.0,nan,nan,nan,0.03625342344472614,1,0.007027796990140564,nan,0.00017522824253869243,nan,0.004391825557196755,3,nan,0.0043996207277231395,nan,0.00016563031550460958
0.015625,1,0.1,1.0892688756564073,4,4,nan,nan,nan,1.0893222426395979,nan,0.00017055021187858745,nan,nan,nan,nan,5.4119466962158504e-05,nan
0.015625,1,1.0,0.03522279491708328,9,8,nan,nan,nan,0.043951062933227376,nan,0.00042725275458350547,nan,nan,nan,nan,1.7734911464490668e-05,nan
0.015625,1,10.0,0.00543407618240895,21,21,nan,nan,nan,0.056385166984537355,nan,0.01551383029879062,nan,nan,nan,nan,0.0009658048905416222,nan
0.015625,1,5.0,0.007027785983196012,23,22,nan,nan,nan,0.03625337648274296,nan,0.004399622236007743,nan,nan,nan,nan,0.00017522772971276175,nan
0.015625,2,0.1,1.089268875158531,3,2,nan,nan,nan,1.0893222421432973,nan,0.00017054991574324662,nan,nan,nan,nan,5.411842784855356e-05,nan
0.015625,2,1.0,0.03522279566978232,7,6,nan,nan,nan,0.04395106384978114,nan,0.00042725279576160996,nan,nan,nan,nan,1.773472244959808e-05,nan
0.015625,2,10.0,0.005434071332737894,24,23,nan,nan,nan,0.05638512607442984,nan,0.015513884501469077,nan,nan,nan,nan,0.0009658149120843038,nan
0.015625,2,5.0,0.007027769449441461,21,20,nan,nan,nan,0.03625329655538923,nan,0.004399606918045188,nan,nan,nan,nan,0.0001752145796112586,nan
0.015625,3,0.1,1.089268875627137,3,2,nan,nan,nan,1.0893222426122693,nan,0.00017055054514922773,nan,nan,nan,nan,5.412070709718437e-05,nan
0.015625,3,1.0,0.03522279421645278,6,5,nan,nan,nan,0.043951062031582465,nan,0.00042725253613408063,nan,nan,nan,nan,1.7730525011656035e-05,nan
0.015625,3,10.0,0.005434076082267155,20,20,nan,nan,nan,0.05638516959970213,nan,0.015513880457264751,nan,nan,nan,nan,0.0009658140327748489,nan
0.015625,3,5.0,0.007027787817884852,21,19,nan,nan,nan,0.036253386888316266,nan,0.0043996204947428785,nan,nan,nan,nan,0.00017522838868587606,nan
0.015625,4,0.1,1.0892688756242237,3,1,nan,nan,nan,1.0893222426001452,nan,0.00017055076892255922,nan,nan,nan,nan,5.412141468569393e-05,nan
0.015625,4,1.0,0.03522279424215421,6,4,nan,nan,nan,0.04395106383714848,nan,0.000427252855841944,nan,nan,nan,nan,1.773613469998701e-05,nan
0.015625,4,10.0,0.005434074167209252,20,19,nan,nan,nan,0.056385151756211706,nan,0.01551388547865642,nan,nan,nan,nan,0.0009658147837499801,nan
0.015625,4,5.0,0.0070278038168752515,45,45,nan,nan,nan,0.036253456333189604,nan,0.0043996223044797415,nan,nan,nan,nan,0.0001752304546340472,nan
0.015625,5,0.1,nan,3,nan,nan,nan,nan,nan,nan,0.00017055076937434635,nan,nan,nan,nan,5.412141611462479e-05,nan
0.015625,5,1.0,nan,6,nan,nan,nan,nan,nan,nan,0.0004272528240782239,nan,nan,nan,nan,1.773542684934525e-05,nan
0.015625,5,10.0,nan,19,nan,nan,nan,nan,nan,nan,0.015513887014935146,nan,nan,nan,nan,0.0009658151058529044,nan
0.015625,5,5.0,nan,51,nan,nan,nan,nan,nan,nan,0.00439962048900491,nan,nan,nan,nan,0.0001752099437186643,nan
0.03125,nan,0.1,nan,nan,nan,1.089243282669876,1,1.0891897978560323,nan,0.00021536891551628286,nan,0.00459828330376223,2,nan,0.00039585285420869844,nan,0.0018144955033436196
0.03125,nan,1.0,nan,nan,nan,0.04390660060502191,1,0.03517481264577691,nan,7.078768758226242e-05,nan,0.0008835997172494104,3,nan,0.0008764966585867878,nan,6.109874877364675e-05
0.03125,nan,10.0,nan,nan,nan,0.06817055982163162,1,0.00629634748940663,nan,0.0038890888008673197,nan,0.046232286854743634,4,nan,0.0459326597080876,nan,0.003919852372341991
0.03125,nan,5.0,nan,nan,nan,0.03718326303406079,1,0.007034928532070838,nan,0.000710299740829499,nan,0.00943155538024011,3,nan,0.009508370554797717,nan,0.000666952002419062
0.03125,1,0.1,1.089189797665407,4,3,nan,nan,nan,1.0892432824806517,nan,0.00039584722107766806,nan,nan,nan,nan,0.00021536149322532027,nan
0.03125,1,1.0,0.035174803430327965,6,4,nan,nan,nan,0.043906590758365005,nan,0.0008764967116088572,nan,nan,nan,nan,7.078794880115187e-05,nan
0.03125,1,10.0,0.00629634887251543,20,19,nan,nan,nan,0.06817057093430882,nan,0.045932649309052415,nan,nan,nan,nan,0.003889086818181112,nan
0.03125,1,5.0,0.007034926739060213,16,15,nan,nan,nan,0.03718326163323423,nan,0.00950838395483983,nan,nan,nan,nan,0.0007103059337247142,nan
0.03125,2,0.1,1.08918979786489,3,2,nan,nan,nan,1.0892432826789469,nan,0.0003958485762124689,nan,nan,nan,nan,0.00021536399514883732,nan
0.03125,2,1.0,0.03517481221585708,6,3,nan,nan,nan,0.04390660008658865,nan,0.0008764967614125814,nan,nan,nan,nan,7.078855723151511e-05,nan
0.03125,2,10.0,0.006296354020272107,14,13,nan,nan,nan,0.06817062707918672,nan,0.045932640298608274,nan,nan,nan,nan,0.003889085608888969,nan
0.03125,2,5.0,0.007034929104634174,15,14,nan,nan,nan,0.037183266222486897,nan,0.009508368240024333,nan,nan,nan,nan,0.0007102988620238488,nan
0.03125,3,0.1,1.0891897978561025,3,2,nan,nan,nan,1.0892432826699463,nan,0.00039584903348781185,nan,nan,nan,nan,0.0002153648437860423,nan
0.03125,3,1.0,0.035174809414239894,23,3,nan,nan,nan,0.043906603515767015,nan,0.0008765796146011447,nan,nan,nan,nan,7.148102724334585e-05,nan
0.03125,3,10.0,0.006296347238738564,13,12,nan,nan,nan,0.06817055746750361,nan,0.04593265544220738,nan,nan,nan,nan,0.0038890883014152896,nan
0.03125,3,5.0,0.007034944459146965,14,12,nan,nan,nan,0.037183328081942336,nan,0.00950835513003185,nan,nan,nan,nan,0.000710289507953876,nan
0.03125,4,0.1,1.0891897972372,3,1,nan,nan,nan,1.0892432820475646,nan,0.0003958490474956471,nan,nan,nan,nan,0.0002153648696138407,nan
0.03125,4,1.0,0.0351747891905173,38,30,nan,nan,nan,0.043906539299226034,nan,0.0008765092807759974,nan,nan,nan,nan,7.088482963265741e-05,nan
0.03125,4,10.0,0.006296346652438874,11,10,nan,nan,nan,0.06817055069542163,nan,0.04593263849700569,nan,nan,nan,nan,0.003889086338431713,nan
0.03125,4,5.0,0.007034928812438718,39,39,nan,nan,nan,0.037183264170902876,nan,0.009508364716068841,nan,nan,nan,nan,0.0007102976871450738,nan
0.03125,5,0.1,1.0891897978290845,3,1,nan,nan,nan,1.0892432826428224,nan,0.00039584904760946106,nan,nan,nan,nan,0.00021536486982318628,nan
0.03125,5,1.0,0.03517481264581272,75,32,nan,nan,nan,0.04390660060504265,nan,0.0008737456127225159,nan,nan,nan,nan,4.642631713674793e-05,nan
0.03125,5,10.0,0.006296348901100476,10,9,nan,nan,nan,0.06817057550020755,nan,0.04593268816331561,nan,nan,nan,nan,0.0038890922181148515,nan
0.03125,5,5.0,0.24881595064273906,75,50,nan,nan,nan,1.2749168793147458,nan,0.009511907947744128,nan,nan,nan,nan,0.0007122228870492049,nan
0.0625,nan,0.1,nan,nan,nan,1.0889271618447933,1,1.0888731828532243,nan,0.0008614472068969812,nan,0.030632347726854286,2,nan,0.0011054565758859564,nan,0.02287430381914971
0.0625,nan,1.0,nan,nan,nan,0.0437286073170581,1,0.03498251671226281,nan,0.00028358427624885444,nan,0.001813906951156624,3,nan,0.0017857587145565217,nan,0.0002304209445188339
0.0625,nan,10.0,nan,nan,nan,0.15994567267188475,1,0.01526298094756652,nan,0.015098729303845714,nan,0.15881694283486594,4,nan,0.15822935113583328,nan,0.01512784361776031
0.0625,nan,5.0,nan,nan,nan,0.04183124470027762,1,0.0073995652250250146,nan,0.002728714025352297,nan,0.021543336408969545,3,nan,0.021832355247090988,nan,0.0026150774733943454
0.0625,1,0.1,1.0888731828532099,3,3,nan,nan,nan,1.0889271618447713,nan,0.0011054514116866185,nan,nan,nan,nan,0.0008614435351231533,nan
0.0625,1,1.0,0.0349825167818186,4,3,nan,nan,nan,0.04372860713860599,nan,0.0017857637389977455,nan,nan,nan,nan,0.0002835998714627773,nan
0.0625,1,10.0,0.015262980633931035,6,5,nan,nan,nan,0.15994566943537178,nan,0.15822935299103802,nan,nan,nan,nan,0.015098729463300032,nan
0.0625,1,5.0,0.007399576067218808,7,5,nan,nan,nan,0.04183128461139236,nan,0.021832352116437408,nan,nan,nan,nan,0.002728713498251846,nan
0.0625,2,0.1,1.0888731828532447,3,2,nan,nan,nan,1.0889271618448138,nan,0.0011054506965593837,nan,nan,nan,nan,0.000861442636871784,nan
0.0625,2,1.0,0.03498251671892719,3,2,nan,nan,nan,0.043728607324587526,nan,0.001785758753886193,nan,nan,nan,nan,0.00028358436825498773,nan
0.0625,2,10.0,0.015262980879808723,5,3,nan,nan,nan,0.1599456721469542,nan,0.15822935103249383,nan,nan,nan,nan,0.015098729266104982,nan
0.0625,2,5.0,0.007399572833885298,5,3,nan,nan,nan,0.04183127119318988,nan,0.02183235133616831,nan,nan,nan,nan,0.002728713248383745,nan
0.0625,3,0.1,1.0888731828535987,3,1,nan,nan,nan,1.088927161845155,nan,0.0011054506962978378,nan,nan,nan,nan,0.0008614426365562147,nan
0.0625,3,1.0,0.03498251169035324,3,1,nan,nan,nan,0.043728604602625,nan,0.0017857587146362223,nan,nan,nan,nan,0.0002835842771435155,nan
0.0625,3,10.0,0.015262980951251259,4,2,nan,nan,nan,0.1599456728832356,nan,0.15822935105793806,nan,nan,nan,nan,0.015098729277409078,nan
0.0625,3,5.0,0.007399565228927413,4,3,nan,nan,nan,0.04183124473100717,nan,0.02183235207022303,nan,nan,nan,nan,0.0027287135496494516,nan
0.0625,4,0.1,1.0888731828532394,3,1,nan,nan,nan,1.0889271618448084,nan,0.0011054506963010073,nan,nan,nan,nan,0.0008614426365600791,nan
0.0625,4,1.0,0.03498251668458687,3,1,nan,nan,nan,0.04372860727956519,nan,0.0017857587146317586,nan,nan,nan,nan,0.0002835842771173463,nan
0.0625,4,10.0,0.01526298094670953,4,2,nan,nan,nan,0.1599456726634089,nan,0.1582293510770928,nan,nan,nan,nan,0.01509872933513456,nan
0.0625,4,5.0,0.007399565750715342,4,2,nan,nan,nan,0.041831247451276754,nan,0.021832351675099913,nan,nan,nan,nan,0.0027287134424615273,nan
0.0625,5,0.1,1.088873182853219,3,1,nan,nan,nan,1.088927161844788,nan,0.0011054506963002508,nan,nan,nan,nan,0.0008614426365590397,nan
0.0625,5,1.0,0.034982516712343495,3,1,nan,nan,nan,0.043728607317131706,nan,0.0017857587146318584,nan,nan,nan,nan,0.0002835842771175401,nan
0.0625,5,10.0,0.015262979423789302,4,1,nan,nan,nan,0.15994565571570052,nan,0.1582293510781369,nan,nan,nan,nan,0.015098729334709425,nan
0.0625,5,5.0,0.0073995652318530804,4,2,nan,nan,nan,0.041831244728587465,nan,0.021832351647264815,nan,nan,nan,nan,0.002728713422220347,nan
0.125,nan,0.1,nan,nan,nan,1.0877001297440538,1,1.0876438466220806,nan,0.0033769879762087984,nan,0.1262559778033718,3,nan,0.003752174106674636,nan,0.11639151176730345
0.125,nan,1.0,nan,nan,nan,0.04306798715655006,1,0.03423310272309367,nan,0.001121379915405817,nan,0.0040597831755690835,3,nan,0.004076135259983754,nan,0.000844398554505217
0.125,nan,10.0,nan,nan,nan,0.5494282251604086,1,0.05366301578408591,nan,0.053834915478960334,nan,0.5310885752045759,4,nan,0.5518962969316454,nan,0.0516065018633906
0.125,nan,5.0,nan,nan,nan,0.07539227158605082,1,0.012946135280266773,nan,0.010863975853722495,nan,0.06195364078695368,4,nan,0.06505781953430645,nan,0.010151078138620583
0.125,1,0.1,1.0876438466169516,4,3,nan,nan,nan,1.0877001297389703,nan,0.0037521739058403833,nan,nan,nan,nan,0.0033769877595773647,nan
0.125,1,1.0,0.0342331040972831,4,2,nan,nan,nan,0.0430679902828128,nan,0.004076135249547774,nan,nan,nan,nan,0.0011213798861136799,nan
0.125,1,10.0,0.05366301422238009,18,18,nan,nan,nan,0.5494282122568154,nan,0.5518962926553032,nan,nan,nan,nan,0.05383491530225489,nan
0.125,1,5.0,0.012946135389465487,7,5,nan,nan,nan,0.07539227221939027,nan,0.06505781903791306,nan,nan,nan,nan,0.010863975788734099,nan
0.125,2,0.1,1.0876438466220906,3,2,nan,nan,nan,1.0877001297440638,nan,0.0037521693288620653,nan,nan,nan,nan,0.0033769826694906384,nan
0.125,2,1.0,0.034233102209241105,3,1,nan,nan,nan,0.04306798770330359,nan,0.004076135251137451,nan,nan,nan,nan,0.001121379912091682,nan
0.125,2,10.0,0.053663018158375285,13,12,nan,nan,nan,0.5494282467529679,nan,0.5518962960797462,nan,nan,nan,nan,0.053834915422472325,nan
0.125,2,5.0,0.012946136484556253,6,3,nan,nan,nan,0.07539227561282208,nan,0.06505781834436414,nan,nan,nan,nan,0.010863975593496028,nan
0.125,3,0.1,1.0876438466026956,3,1,nan,nan,nan,1.0877001297246374,nan,0.003752169337427899,nan,nan,nan,nan,0.0033769826789523056,nan
0.125,3,1.0,0.034233102722871965,3,1,nan,nan,nan,0.04306798715693515,nan,0.004076135251149526,nan,nan,nan,nan,0.0011213799121474535,nan
0.125,3,10.0,0.05366301490208604,11,10,nan,nan,nan,0.5494282170125707,nan,0.5518962996995013,nan,nan,nan,nan,0.053834915824795715,nan
0.125,3,5.0,0.012946135280358921,5,3,nan,nan,nan,0.07539227158639566,nan,0.06505781708913962,nan,nan,nan,nan,0.010863975426405529,nan
0.125,4,0.1,1.0876438466220533,3,1,nan,nan,nan,1.0877001297440265,nan,0.0037521693374486464,nan,nan,nan,nan,0.0033769826789747837,nan
0.125,4,1.0,0.03423310272309302,3,1,nan,nan,nan,0.04306798715654965,nan,0.004076135251149531,nan,nan,nan,nan,0.0011213799121474791,nan
0.125,4,10.0,0.05366301558906241,9,9,nan,nan,nan,0.5494282233965353,nan,0.5518963078883485,nan,nan,nan,nan,0.05383491646946955,nan
0.125,4,5.0,0.012946135280265114,5,3,nan,nan,nan,0.07539227158604503,nan,0.06505781929124926,nan,nan,nan,nan,0.010863975891467002,nan
0.125,5,0.1,1.0876438466221006,3,1,nan,nan,nan,1.0877001297440738,nan,0.0037521693374581605,nan,nan,nan,nan,0.003376982678985152,nan
0.125,5,1.0,0.0342331027230929,3,1,nan,nan,nan,0.043067987156549456,nan,0.004076135251149205,nan,nan,nan,nan,0.001121379912146905,nan
0.125,5,10.0,0.05366301570576714,9,8,nan,nan,nan,0.549428224567308,nan,0.5518962979592824,nan,nan,nan,nan,0.053834915631647356,nan
0.125,5,5.0,0.012946134448689741,5,2,nan,nan,nan,0.07539226736578977,nan,0.06505781944172007,nan,nan,nan,nan,0.010863975835885581,nan
0.25,nan,0.1,nan,nan,nan,1.0830847813507873,1,1.083015189225103,nan,0.012980871529133412,nan,0.29980819956336546,3,nan,0.013780335923644704,nan,0.2898566503030405
0.25,nan,1.0,nan,nan,nan,0.04096675793241754,1,0.031360155550553354,nan,0.004455944927508379,nan,0.011058001281569743,3,nan,0.010841634846291403,nan,0.003708029678190329
0.25,nan,10.0,nan,nan,nan,1.8010117117824884,1,0.17468978828041903,nan,0.17561918739698326,nan,1.599204729072923,4,nan,1.8098471666687255,nan,0.15541142378503128
0.25,nan,5.0,nan,nan,nan,0.23039012425808134,1,0.04372976021685065,nan,0.042174087311395186,nan,0.20357041159095338,4,nan,0.2220091682713257,nan,0.03863755896365397
0.25,1,0.1,1.0830151892739965,3,2,nan,nan,nan,1.0830847813969695,nan,0.013780332214451201,nan,nan,nan,nan,0.012980867008416374,nan
0.25,1,1.0,0.03136015449964109,4,2,nan,nan,nan,0.04096675753356734,nan,0.010841635069478908,nan,nan,nan,nan,0.004455945577930416,nan
0.25,1,10.0,0.12535556315791566,50,50,nan,nan,nan,1.486526299142959,nan,1.486529682475207,nan,nan,nan,nan,0.1253564853182816,nan
0.25,1,5.0,0.043729759918665845,9,8,nan,nan,nan,0.23039012286247632,nan,0.2220091688193765,nan,nan,nan,nan,0.04217408739960902,nan
0.25,2,0.1,1.0830151893365998,3,1,nan,nan,nan,1.0830847814590592,nan,0.013780334258475515,nan,nan,nan,nan,0.012980869698199761,nan
0.25,2,1.0,0.03136015493657161,3,1,nan,nan,nan,0.040966758253324374,nan,0.010841634502656959,nan,nan,nan,nan,0.004455944745725286,nan
0.25,2,10.0,0.12535556315791566,1,1,nan,nan,nan,1.486526299142959,nan,nan,nan,nan,nan,nan,nan,nan
0.25,2,5.0,0.043729760124824976,6,5,nan,nan,nan,0.2303901239242076,nan,0.22200916828270328,nan,nan,nan,nan,0.04217408731830981,nan
0.25,3,0.1,1.083015189225108,3,1,nan,nan,nan,1.0830847813507918,nan,0.013780334260401709,nan,nan,nan,nan,0.012980869700268571,nan
0.25,3,1.0,0.03136015555034169,3,1,nan,nan,nan,0.04096675793238047,nan,0.01084163450266802,nan,nan,nan,nan,0.004455944745395404,nan
0.25,3,10.0,0.12535556315791566,1,1,nan,nan,nan,1.486526299142959,nan,nan,nan,nan,nan,nan,nan,nan
0.25,3,5.0,0.0437297600776558,5,3,nan,nan,nan,0.2303901219154631,nan,0.2220091689004787,nan,nan,nan,nan,0.042174087344864705,nan
0.25,4,0.1,1.0830151892250968,3,1,nan,nan,nan,1.0830847813507811,nan,0.013780334260401676,nan,nan,nan,nan,0.012980869700268531,nan
0.25,4,1.0,0.0313601555505531,3,1,nan,nan,nan,0.04096675793241754,nan,0.010841634502668328,nan,nan,nan,nan,0.004455944745395637,nan
0.25,4,10.0,0.12535556315791566,1,1,nan,nan,nan,1.486526299142959,nan,nan,nan,nan,nan,nan,nan,nan
0.25,4,5.0,0.04372976021739266,5,3,nan,nan,nan,0.2303901242613966,nan,0.2220091684038881,nan,nan,nan,nan,0.042174087313691,nan
0.25,5,0.1,1.083015189225098,3,1,nan,nan,nan,1.0830847813507825,nan,0.013780334260402084,nan,nan,nan,nan,0.012980869700268904,nan
0.25,5,1.0,0.03136015555055295,3,1,nan,nan,nan,0.04096675793241732,nan,0.010841634502668429,nan,nan,nan,nan,0.004455944745395745,nan
0.25,5,10.0,0.12535556315791566,1,1,nan,nan,nan,1.486526299142959,nan,nan,nan,nan,nan,nan,nan,nan
0.25,5,5.0,0.04372976006546182,4,2,nan,nan,nan,0.23039012317513768,nan,0.22200916727302816,nan,nan,nan,nan,0.042174087302040475,nan
0.5,nan,0.1,nan,nan,nan,1.0654260808010148,1,1.0652222286843427,nan,0.051688593916533666,nan,0.4214436515369865,3,nan,0.05420260087880193,nan,0.4160990371717173
0.5,nan,1.0,nan,nan,nan,0.043208748816099755,1,0.023954789457084895,nan,0.01765748569520897,nan,0.03518665680112571,4,nan,0.034750694737016856,nan,0.01614846332099209
0.5,nan,10.0,nan,nan,nan,1.7288297036529274,1,0.1820743467811808,nan,0.18253571519976663,nan,1.7625370024119882,4,nan,1.7338209804633378,nan,0.18426246294186216
0.5,nan,5.0,nan,nan,nan,0.5316846213519822,1,0.10346633435291709,nan,0.10272282077921267,nan,0.5912004966147411,4,nan,0.5270996214821031,nan,0.10684288010251326
0.5,1,0.1,1.0652222287905493,3,2,nan,nan,nan,1.0654260809069385,nan,0.054202603052648075,nan,nan,nan,nan,0.05168859570729318,nan
0.5,1,1.0,0.023954789784815994,5,3,nan,nan,nan,0.043208749019759206,nan,0.03475069476582929,nan,nan,nan,nan,0.017657485739158176,nan
0.5,1,10.0,0.11505929897704624,50,50,nan,nan,nan,0.9479164960703554,nan,0.9545851488247513,nan,nan,nan,nan,0.11554766758090404,nan
0.5,1,5.0,0.1773342148180416,50,50,nan,nan,nan,1.0775064604313394,nan,1.0791947033903861,nan,nan,nan,nan,0.17755987998154676,nan
0.5,2,0.1,1.0652222288150595,3,1,nan,nan,nan,1.0654260809310792,nan,0.05420260064589376,nan,nan,nan,nan,0.05168859324749098,nan
0.5,2,1.0,0.023954789468112716,4,2,nan,nan,nan,0.04320874882394982,nan,0.03475069429057502,nan,nan,nan,nan,0.017657485113930067,nan
0.5,2,10.0,0.11505929897704624,50,50,nan,nan,nan,0.9479164960703554,nan,0.9454533663200381,nan,nan,nan,nan,0.11537941244663968,nan
0.5,2,5.0,0.1773342148180416,50,50,nan,nan,nan,1.0775064604313394,nan,1.0791960264440623,nan,nan,nan,nan,0.17756005979341996,nan
0.5,3,0.1,1.0652222286843538,3,1,nan,nan,nan,1.0654260808010259,nan,0.05420260064576362,nan,nan,nan,nan,0.051688593247352,nan
0.5,3,1.0,0.023954789457085,4,2,nan,nan,nan,0.04320874881609963,nan,0.03475069445714384,nan,nan,nan,nan,0.017657485497693953,nan
0.5,3,10.0,0.11505929897704624,75,50,nan,nan,nan,0.9479164960703554,nan,0.9456586698867621,nan,nan,nan,nan,0.1149819857411446,nan
0.5,3,5.0,0.1773342148180416,75,50,nan,nan,nan,1.0775064604313394,nan,1.077420766998963,nan,nan,nan,nan,0.1775575471115224,nan
0.5,4,0.1,1.065222228684341,3,1,nan,nan,nan,1.065426080801013,nan,0.05420260064576296,nan,nan,nan,nan,0.05168859324735132,nan
0.5,4,1.0,0.023954798495273488,4,1,nan,nan,nan,0.043208753427891676,nan,0.034750694431082856,nan,nan,nan,nan,0.017657485462005327,nan
0.5,4,10.0,0.11505929897704624,75,50,nan,nan,nan,0.9479164960703554,nan,0.9457740806958705,nan,nan,nan,nan,0.11498551994611447,nan
0.5,4,5.0,0.1773342148180416,75,50,nan,nan,nan,1.0775064604313394,nan,1.0773122261045756,nan,nan,nan,nan,0.17758766388681083,nan
0.5,5,0.1,1.0652222286843416,3,1,nan,nan,nan,1.0654260808010136,nan,0.05420260064576298,nan,nan,nan,nan,0.05168859324735136,nan
0.5,5,1.0,0.023954789533158306,4,1,nan,nan,nan,0.043208748888942945,nan,0.034750694431039876,nan,nan,nan,nan,0.017657485461769807,nan
0.5,5,10.0,0.11505929897704624,75,50,nan,nan,nan,0.9479164960703554,nan,0.9511249482278906,nan,nan,nan,nan,0.11577846098780528,nan
0.5,5,5.0,0.1773342148180416,1,1,nan,nan,nan,1.0775064604313394,nan,nan,nan,nan,nan,nan,nan,nan

